Searching for Outbursts in the Ground-Based Photometry of 67P/Churyumov-Gerasimenko

67P/Churyumov-Gerasimenko is a Jupiter-family comet that was the target of the Rosetta mission, the first mission to successfully orbit and land a probe on a comet. This mission was accompanied by a large ground-based observing campaign. We have developed a pipeline to calibrate and measure photometry of comet 67P during its 2016 perihelion passage, making use of all visible wavelength broadband imaging collected across a wide range of facilities. The pipeline calibrates the brightness of the comet to a common photometric system (Pan-STARRS 1) using background stars within the field allowing for compilation and comparison of multiple data sets. Results follow the predictions based on previous apparitions: 67P shows no obvious change in activity levels from orbit-to-orbit and coma colours remain constant throughout the apparition. We detected an outburst on 2015 August 22 of $\sim$0.14 mag. The brightness and estimated mass of this outburst puts it in line with the outbursts directly observed on the nucleus by Rosetta. An in situ outburst was observed at the same time as the one seen from the ground, however linking these two events directly remains challenging.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
